Predictive Monitoring of Black-Box Dynamical Systems

We study the problem of predictive runtime monitoring of black-box dynamical systems with quantitative safety properties. The black-box setting stipulates that the exact semantics of the dynamical system and the controller are unknown, and that we are only able to observe the state of the controlled (aka, closed-loop) system at finitely many time points. We present a novel framework for predicting future states of the system based on the states observed in the past. The numbers of past states and of predicted future states are parameters provided by the user. Our method is based on a combination of Taylor's expansion and the backward difference operator for numerical differentiation. We also derive an upper bound on the prediction error under the assumption that the system dynamics and the controller are smooth. The predicted states are then used to predict safety violations ahead in time. Our experiments demonstrate practical applicability of our method for complex black-box systems, showing that it is computationally lightweight and yet significantly more accurate than the state-of-the-art predictive safety monitoring techniques.

==> figures/incremental.csv <==
n, k5, k10, k20
1, 0.06709, 0.14466, 0.28734
2, 0.02838, 0.07709, 0.17976
3, 0.02137, 0.07941, 0.24034
4, 0.01919, 0.15570, 1.10006
5, 0.02298, 0.45795, 7.87939
6, 0.04269, 1.47696, 53.93015
7, 0.05665, 3.89164, 298.87290
8, 0.06034, 8.01409, 1302.25918
9, 0.05840, 13.35345, 4597.48815
10, 0.05587, 18.68671, 13607.66659
11, 0.05617, 22.57811, 34713.24374
12, 0.05942, 24.10536, 78013.40358
13, 0.06494, 23.21969, 157312.44724
14, 0.07171, 20.61723, 289457.87800
15, 0.07904, 17.31879, 494494.70259
16, 0.08664, 14.21189, 799861.75268
17, 0.09427, 11.82485, 1253244.46520
18, 0.10192, 10.28964, 1948873.29821
19, 0.10954, 9.50470, 3070950.40201
20, 0.11713, 9.25080, 4961541.21972


==> figures/static.csv <==
n, k5, k10, k20
1, 0.06709, 0.14466, 0.28734
2, 0.02838, 0.07709, 0.17976
3, 0.02137, 0.07941, 0.24034
4, 0.01919, 0.15570, 1.10006
5, 0.02298, 0.45795, 7.87939
6, 0.04269, 1.47696, 53.93015
7, 0.05665, 3.89164, 298.87290
8, 0.06034, 8.01409, 1302.25918
9, 0.05840, 13.35345, 4597.48815
10, 0.05587, 18.68671, 13607.66659
11, 0.05617, 22.57811, 34713.24374
12, 0.05942, 24.10536, 78013.40358
13, 0.06494, 23.21969, 157312.44724
14, 0.07171, 20.61723, 289457.87800
15, 0.07904, 17.31879, 494494.70259
16, 0.08664, 14.21189, 799861.75268
17, 0.09427, 11.82485, 1253244.46520
18, 0.10192, 10.28964, 1948873.29821
19, 0.10954, 9.50470, 3070950.40201
20, 0.11713, 9.25080, 4961541.21972


==> incremental_data.csv <==
%% LaTeX2e file `incremental_data.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/11/14.
%%
 n, k5, k10, k20
 1, 0.06709, 0.14466, 0.28734
 2, 0.02838, 0.07709, 0.17976
 3, 0.02137, 0.07941, 0.24034
 4, 0.01919, 0.15570, 1.10006
 5, 0.02298, 0.45795, 7.87939
 6, 0.04269, 1.47696, 53.93015
 7, 0.05665, 3.89164, 298.87290
 8, 0.06034, 8.01409, 1302.25918
 9, 0.05840, 13.35345, 4597.48815
 10, 0.05587, 18.68671, 13607.66659
 11, 0.05617, 22.57811, 34713.24374
 12, 0.05942, 24.10536, 78013.40358
 13, 0.06494, 23.21969, 157312.44724
 14, 0.07171, 20.61723, 289457.87800
 15, 0.07904, 17.31879, 494494.70259
 16, 0.08664, 14.21189, 799861.75268
 17, 0.09427, 11.82485, 1253244.46520
 18, 0.10192, 10.28964, 1948873.29821
 19, 0.10954, 9.50470, 3070950.40201
 20, 0.11713, 9.25080, 4961541.21972


==> static_data.csv <==
%% LaTeX2e file `static_data.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/11/14.
%%
 n, k5, k10, k20
 1, 0.06709, 0.14466, 0.28734
 2, 0.02838, 0.07709, 0.17976
 3, 0.02137, 0.07941, 0.24034
 4, 0.01919, 0.15570, 1.10006
 5, 0.02298, 0.45795, 7.87939
 6, 0.04269, 1.47696, 53.93015
 7, 0.05665, 3.89164, 298.87290
 8, 0.06034, 8.01409, 1302.25918
 9, 0.05840, 13.35345, 4597.48815
 10, 0.05587, 18.68671, 13607.66659
 11, 0.05617, 22.57811, 34713.24374
 12, 0.05942, 24.10536, 78013.40358
 13, 0.06494, 23.21969, 157312.44724
 14, 0.07171, 20.61723, 289457.87800
 15, 0.07904, 17.31879, 494494.70259
 16, 0.08664, 14.21189, 799861.75268
 17, 0.09427, 11.82485, 1253244.46520
 18, 0.10192, 10.28964, 1948873.29821
 19, 0.10954, 9.50470, 3070950.40201
 20, 0.11713, 9.25080, 4961541.21972

